Migrating Client Code without Change Examples

API developers evolve software libraries to fix bugs, add new features, or refactor code. To benefit from such library evolution, the programmers of client projects have to repetitively upgrade their library usages and adapt their codebases to any library API breaking changes (e.g., API renaming). Such adaptive changes can be tedious and error-prone. Existing tools provide limited support to help programmers migrate client projects from old library versions to new ones. For instance, some tools extract API mappings be-tween library versions and only suggest simple adaptive changes (i.e., statement updates); other tools suggest or automate more complicated edits (e.g., statement insertions) based on user-provided exemplar code migrations. However, when new library versions are available, it is usually cumbersome and time-consuming for users to provide sufficient human-crafted samples in order to guide automatic migration. In this paper, we propose a novel approach, AutoUpdate, to further improve the state of the art. Instead of learning from change examples, we designed AutoUpdate to automate migration in a compiler-directed way. Namely, given a compilation error triggered by upgrading libraries, AutoUpdate exploits 13 migration opera-tors to generate candidate edits, and tentatively applies each edit until the error is resolved or all edits are explored. We conducted two experiments. The first experiment involves migrating 371 tutorial examples between versions of 5 popular libraries. AutoUpdate reduced migration-related compilation errors for 92.7% of tasks. It eliminated such errors for 32.4% of tasks, and 33.9% of the tasks have identical edits to manual migrations. In the second experiment, we applied AutoUpdate to migrate two real client projects of lucene. AutoUpdate successfully migrated both projects, and the migrated code passed all tests.

==> figure/back/client_only.txt <==
1.0.0-beta1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.0.0-rc1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.0.0-rc2-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.0.0-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.0.1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.0.2-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.0.3-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.0.4-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.0.5-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.0.6-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.0.7-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.0.8-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.0.9-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.0.10-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.0.11-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.0.12-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.1.0-beta1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.1.0-beta2-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.1.0-rc1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.1.0-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.1.1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.1.2-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.1.3-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.1.4-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.1.5-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.1.6-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.1.7-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.1.8-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.1.9-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.1.10-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.1.11-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.1.12-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
----------------------------------------------------------------------------------------------
1.2.0-beta1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.0-beta2-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.0-beta3-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.0-rc1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.0-rc2-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.0-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.2-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.3-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.4-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.5-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.6-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.7-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.8-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.9-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.10-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.11-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.12-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.13-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.14-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.15-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.16-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.17-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.18-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
1.2.19-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
----------------------------------------------------------------------------------------------
2.0.0-beta1-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.0-beta2-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.0-rc1-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.0-rc2-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.0-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.1-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.2-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.3-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.4-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.5-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.6-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.7-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.8-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.9-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.10-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.11-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.12-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.13-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.14-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.15-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.16-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.0.17-------------------------------------------------------------------
  common:The constructor (
    msg:The constructor QueryPath(ColumnPath) is undefined
    msg:The constructor SliceByNamesReadCommand(String, ByteBuffer, QueryPath, Collection<ByteBuffer>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The method add() in the type  is not applicable for the arguments (, , int)
    msg:The method add(ColumnFamily) in the type RowMutation is not applicable for the arguments (QueryPath, ByteBuffer, int)
  common:Type mismatch: cannot convert from element type Column to 
    msg:Type mismatch: cannot convert from element type Column to IColumn
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.1.0-beta1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.1.0-beta2-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.1.0-rc1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.1.0-rc2-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.1.0-rc3-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.1.0-rc4-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.1.0-rc5-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.1.0-rc6-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.1.0-rc7-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.1.0-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.1.1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.1.2-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
----------------------------------------------------------------------------------------------
2.1.3-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.1.4-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.1.5-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.1.6-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.1.7-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.1.8-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.1.9-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.1.12-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.1.13-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.1.14-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.1.15-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.1.16-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.1.17-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.1.18-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.1.19-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.1.20-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.2.0-beta1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.2.0-rc1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.2.0-rc2-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.2.0-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.2.1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.2.4-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.2.5-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.2.6-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.2.7-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.2.8-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.2.9-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.2.10-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.2.11-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
2.2.12-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:Type mismatch: cannot convert from element type Cell to 
    msg:Type mismatch: cannot convert from element type Cell to IColumn
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
    msg:The method setDigestQuery(boolean) is undefined for the type SliceByNamesReadCommand
----------------------------------------------------------------------------------------------
3.0.0-alpha1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.0-beta1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.0-beta2-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.0-rc1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.0-rc2-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.0-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.2-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.3-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.4-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.5-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.6-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.7-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.8-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.9-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.10-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.11-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.12-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.13-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.14-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.15-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.0.16-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.1.1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.2.1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.11.0-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.11.1-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
3.11.2-------------------------------------------------------------------
  common:The constructor (String, String, int, List<>) is undefined
    msg:The constructor KsDef(String, String, int, List<CfDef>) is undefined
  common:The import org...db.filter. cannot be resolved
    msg:The import org.apache.cassandra.db.filter.QueryPath cannot be resolved
  common:The type  is ambiguous
    msg:The type ConsistencyLevel is ambiguous
    msg:The type ConsistencyLevel is ambiguous
  common: cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:RowMutation cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:SliceByNamesReadCommand cannot be resolved to a type
    msg:QueryPath cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:Row cannot be resolved to a type
    msg:ColumnFamily cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
  common:The method () is undefined for the type 
    msg:The method initClient() is undefined for the type StorageService
----------------------------------------------------------------------------------------------
stat----------------------------------------------------------------------------------------------
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,0,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
1,2,0,0,0,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
3,2,1,1,1,0,
1,2,0,1,6,0,
1,2,0,1,6,0,
1,2,0,1,6,0,
1,2,0,1,6,0,
1,2,0,1,6,0,
1,2,0,1,6,0,
1,2,0,1,6,0,
1,2,0,1,6,0,
1,2,0,1,6,0,
1,2,0,1,6,0,
1,2,0,1,6,0,
1,2,0,1,6,0,
1,2,0,1,6,1,
1,2,0,1,6,1,
1,2,0,1,6,1,
1,2,0,1,6,1,
1,2,0,1,6,1,
1,2,0,1,6,1,
1,2,0,1,6,1,
1,2,0,1,6,1,
1,2,0,1,6,1,
1,2,0,1,6,1,
1,2,0,1,6,1,
1,2,0,1,6,1,
1,2,0,1,6,1,
1,2,0,1,6,1,
1,2,0,1,6,1,
1,2,0,1,6,1,
1,2,0,1,6,2,
1,2,0,1,6,2,
1,2,0,1,6,2,
1,2,0,1,6,2,
1,2,0,1,6,2,
1,2,0,1,6,2,
1,2,0,1,6,2,
1,2,0,1,6,2,
1,2,0,1,6,2,
1,2,0,1,6,2,
1,2,0,1,6,2,
1,2,0,1,6,2,
1,2,0,1,6,2,
1,2,0,1,6,2,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
1,2,0,0,11,1,
----------------------------------------------------------------------------------------------
bar(data, 'stacked')
>> xticklabels(label)
version----------------------------------------------------------------------------------------------
"1.0.0-beta1",
"1.0.0-rc1",
"1.0.0-rc2",
"1.0.0",
"1.0.1",
"1.0.2",
"1.0.3",
"1.0.4",
"1.0.5",
"1.0.6",
"1.0.7",
"1.0.8",
"1.0.9",
"1.0.10",
"1.0.11",
"1.0.12",
"1.1.0-beta1",
"1.1.0-beta2",
"1.1.0-rc1",
"1.1.0",
"1.1.1",
"1.1.2",
"1.1.3",
"1.1.4",
"1.1.5",
"1.1.6",
"1.1.7",
"1.1.8",
"1.1.9",
"1.1.10",
"1.1.11",
"1.1.12",
"1.2.0-beta1",
"1.2.0-beta2",
"1.2.0-beta3",
"1.2.0-rc1",
"1.2.0-rc2",
"1.2.0",
"1.2.1",
"1.2.2",
"1.2.3",
"1.2.4",
"1.2.5",
"1.2.6",
"1.2.7",
"1.2.8",
"1.2.9",
"1.2.10",
"1.2.11",
"1.2.12",
"1.2.13",
"1.2.14",
"1.2.15",
"1.2.16",
"1.2.17",
"1.2.18",
"1.2.19",
"2.0.0-beta1",
"2.0.0-beta2",
"2.0.0-rc1",
"2.0.0-rc2",
"2.0.0",
"2.0.1",
"2.0.2",
"2.0.3",
"2.0.4",
"2.0.5",
"2.0.6",
"2.0.7",
"2.0.8",
"2.0.9",
"2.0.10",
"2.0.11",
"2.0.12",
"2.0.13",
"2.0.14",
"2.0.15",
"2.0.16",
"2.0.17",
"2.1.0-beta1",
"2.1.0-beta2",
"2.1.0-rc1",
"2.1.0-rc2",
"2.1.0-rc3",
"2.1.0-rc4",
"2.1.0-rc5",
"2.1.0-rc6",
"2.1.0-rc7",
"2.1.0",
"2.1.1",
"2.1.2",
"2.1.3",
"2.1.4",
"2.1.5",
"2.1.6",
"2.1.7",
"2.1.8",
"2.1.9",
"2.1.12",
"2.1.13",
"2.1.14",
"2.1.15",
"2.1.16",
"2.1.17",
"2.1.18",
"2.1.19",
"2.1.20",
"2.2.0-beta1",
"2.2.0-rc1",
"2.2.0-rc2",
"2.2.0",
"2.2.1",
"2.2.4",
"2.2.5",
"2.2.6",
"2.2.7",
"2.2.8",
"2.2.9",
"2.2.10",
"2.2.11",
"2.2.12",
"3.0.0-alpha1",
"3.0.0-beta1",
"3.0.0-beta2",
"3.0.0-rc1",
"3.0.0-rc2",
"3.0.0",
"3.0.1",
"3.0.2",
"3.0.3",
"3.0.4",
"3.0.5",
"3.0.6",
"3.0.7",
"3.0.8",
"3.0.9",
"3.0.10",
"3.0.11",
"3.0.12",
"3.0.13",
"3.0.14",
"3.0.15",
"3.0.16",
"3.1.1",
"3.2.1",
"3.11.0",
"3.11.1",
"3.11.2",
----------------------------------------------------------------------------------------------
common text----------------------------------------------------------------------------------------------
The constructor (String, String, int, List<>) is undefined | The constructor ( | 
The type  is ambiguous | 
The method add() in the type  is not applicable for the arguments (, , int) | 
Type mismatch: cannot convert from element type Column to  | Type mismatch: cannot convert from element type Cell to  | 
 cannot be resolved to a type | The import org...db.filter. cannot be resolved | 
The method () is undefined for the type  | 
----------------------------------------------------------------------------------------------


==> figure/back/hadoop_word_count.txt <==
1.0.0-beta1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.0.0-rc1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.0.0-rc2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.0.0-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.0.1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.0.2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.0.3-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.0.4-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.0.5-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.0.6-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.0.7-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.0.8-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.0.9-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.0.10-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.0.11-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.0.12-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.1.0-beta1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.1.0-beta2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.1.0-rc1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.1.0-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.1.1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.1.2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.1.3-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.1.4-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.1.5-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.1.6-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.1.7-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.1.8-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.1.9-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.1.10-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.1.11-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.1.12-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.0-beta1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.0-beta2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.0-beta3-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.0-rc1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.0-rc2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.0-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.3-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.4-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.5-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.6-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.7-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.8-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.9-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.10-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.11-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.12-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.13-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.14-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.15-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.16-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.17-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.18-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
1.2.19-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.0-beta1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.0-beta2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.0-rc1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.0-rc2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.0-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.3-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.4-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.5-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.6-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.7-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.8-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.9-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.10-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.11-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.12-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.13-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.14-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.15-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.16-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.0.17-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.0-beta1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.0-beta2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.0-rc1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.0-rc2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.0-rc3-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.0-rc4-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.0-rc5-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.0-rc6-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.0-rc7-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.0-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.3-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.4-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.5-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.6-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.7-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.8-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.9-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.12-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.13-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.14-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.15-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.16-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.17-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.18-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.19-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.1.20-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.2.0-beta1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.2.0-rc1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.2.0-rc2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.2.0-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.2.1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.2.4-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.2.5-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.2.6-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.2.7-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.2.8-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.2.9-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.2.10-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.2.11-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
2.2.12-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Mapper cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce.Reducer cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.0-alpha1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.0-beta1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.0-beta2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.0-rc1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.0-rc2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.0-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.3-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.4-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.5-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.6-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.7-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.8-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.9-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.10-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.11-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.12-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.13-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.14-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.15-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.0.16-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.1.1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.2.1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.11.0-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.11.1-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
3.11.2-------------------------------------------------------------------
  common: cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:LongWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Reducer cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Mapper cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Configured cannot be resolved to a type
    msg:Tool cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Context cannot be resolved to a type
    msg:org.apache.hadoop.mapreduce cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IColumn cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Configuration cannot be resolved to a type
    msg:Job cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:Path cannot be resolved to a type
    msg:Text cannot be resolved to a type
    msg:IntWritable cannot be resolved to a type
    msg:ColumnFamilyOutputFormat cannot be resolved to a type
    msg:ColumnFamilyInputFormat cannot be resolved to a type
  common: cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
    msg:ToolRunner cannot be resolved
    msg:FileOutputFormat cannot be resolved
  common:The method () is undefined for the type 
    msg:The method getConf() is undefined for the type WordCountCounters
    msg:The method getConf() is undefined for the type WordCount
    msg:The method getConf() is undefined for the type WordCount
----------------------------------------------------------------------------------------------
stat----------------------------------------------------------------------------------------------
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
59,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
65,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
68,3,
----------------------------------------------------------------------------------------------
version----------------------------------------------------------------------------------------------
"1.0.0-beta1",
"1.0.0-rc1",
"1.0.0-rc2",
"1.0.0",
"1.0.1",
"1.0.2",
"1.0.3",
"1.0.4",
"1.0.5",
"1.0.6",
"1.0.7",
"1.0.8",
"1.0.9",
"1.0.10",
"1.0.11",
"1.0.12",
"1.1.0-beta1",
"1.1.0-beta2",
"1.1.0-rc1",
"1.1.0",
"1.1.1",
"1.1.2",
"1.1.3",
"1.1.4",
"1.1.5",
"1.1.6",
"1.1.7",
"1.1.8",
"1.1.9",
"1.1.10",
"1.1.11",
"1.1.12",
"1.2.0-beta1",
"1.2.0-beta2",
"1.2.0-beta3",
"1.2.0-rc1",
"1.2.0-rc2",
"1.2.0",
"1.2.1",
"1.2.2",
"1.2.3",
"1.2.4",
"1.2.5",
"1.2.6",
"1.2.7",
"1.2.8",
"1.2.9",
"1.2.10",
"1.2.11",
"1.2.12",
"1.2.13",
"1.2.14",
"1.2.15",
"1.2.16",
"1.2.17",
"1.2.18",
"1.2.19",
"2.0.0-beta1",
"2.0.0-beta2",
"2.0.0-rc1",
"2.0.0-rc2",
"2.0.0",
"2.0.1",
"2.0.2",
"2.0.3",
"2.0.4",
"2.0.5",
"2.0.6",
"2.0.7",
"2.0.8",
"2.0.9",
"2.0.10",
"2.0.11",
"2.0.12",
"2.0.13",
"2.0.14",
"2.0.15",
"2.0.16",
"2.0.17",
"2.1.0-beta1",
"2.1.0-beta2",
"2.1.0-rc1",
"2.1.0-rc2",
"2.1.0-rc3",
"2.1.0-rc4",
"2.1.0-rc5",
"2.1.0-rc6",
"2.1.0-rc7",
"2.1.0",
"2.1.1",
"2.1.2",
"2.1.3",
"2.1.4",
"2.1.5",
"2.1.6",
"2.1.7",
"2.1.8",
"2.1.9",
"2.1.12",
"2.1.13",
"2.1.14",
"2.1.15",
"2.1.16",
"2.1.17",
"2.1.18",
"2.1.19",
"2.1.20",
"2.2.0-beta1",
"2.2.0-rc1",
"2.2.0-rc2",
"2.2.0",
"2.2.1",
"2.2.4",
"2.2.5",
"2.2.6",
"2.2.7",
"2.2.8",
"2.2.9",
"2.2.10",
"2.2.11",
"2.2.12",
"3.0.0-alpha1",
"3.0.0-beta1",
"3.0.0-beta2",
"3.0.0-rc1",
"3.0.0-rc2",
"3.0.0",
"3.0.1",
"3.0.2",
"3.0.3",
"3.0.4",
"3.0.5",
"3.0.6",
"3.0.7",
"3.0.8",
"3.0.9",
"3.0.10",
"3.0.11",
"3.0.12",
"3.0.13",
"3.0.14",
"3.0.15",
"3.0.16",
"3.1.1",
"3.2.1",
"3.11.0",
"3.11.1",
"3.11.2",
----------------------------------------------------------------------------------------------
common text----------------------------------------------------------------------------------------------
 cannot be resolved to a type |  cannot be resolved | 
The method () is undefined for the type  | 
----------------------------------------------------------------------------------------------


==> figure/back/simple_authentication.txt <==
1.0.0-beta1-------------------------------------------------------------------
----------------------------------------------------------------------------------------------
1.0.0-rc1-------------------------------------------------------------------
----------------------------------------------------------------------------------------------
1.0.0-rc2-------------------------------------------------------------------
----------------------------------------------------------------------------------------------
1.0.0-------------------------------------------------------------------
----------------------------------------------------------------------------------------------
1.0.1-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.0.2-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.0.3-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.0.4-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.0.5-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.0.6-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.0.7-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.0.8-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.0.9-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.0.10-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.0.11-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.0.12-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.1.0-beta1-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.1.0-beta2-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.1.0-rc1-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.1.0-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.1.1-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.1.2-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.1.3-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.1.4-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.1.5-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.1.6-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.1.7-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.1.8-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.1.9-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.1.10-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.1.11-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.1.12-------------------------------------------------------------------
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
----------------------------------------------------------------------------------------------
1.2.0-beta1-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
----------------------------------------------------------------------------------------------
1.2.0-beta2-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
----------------------------------------------------------------------------------------------
1.2.0-beta3-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.0-rc1-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.0-rc2-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.0-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.1-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.2-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.3-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.4-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.5-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.6-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.7-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.8-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.9-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.10-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.11-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.12-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.13-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.14-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.15-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.16-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.17-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.18-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
1.2.19-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.0-beta1-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.0-beta2-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.0-rc1-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.0-rc2-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.0-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.1-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.2-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.3-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.4-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.5-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.6-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.7-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.8-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.9-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.10-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.11-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.12-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.13-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.14-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.15-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.16-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.0.17-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.0-beta1-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.0-beta2-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.0-rc1-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.0-rc2-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.0-rc3-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.0-rc4-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.0-rc5-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.0-rc6-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.0-rc7-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.0-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.1-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.2-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.3-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.4-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.5-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.6-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.7-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.8-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.9-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.12-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.13-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.14-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.15-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.16-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.17-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.18-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.19-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.1.20-------------------------------------------------------------------
  common:authenticate(Map<String,String>)
    msg:Name clash: The method authenticate(Map<? extends CharSequence,? extends CharSequence>) of type SimpleAuthenticator has the same erasure as authenticate(Map<String,String>) of type IAuthenticator but does not override it
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.authenticate(Map<String,String>)
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.create(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alter(String, Map<IAuthenticator$Option,Object>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.supportedOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.drop(String)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.alterableOptions()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.2.0-beta1-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.2.0-rc1-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.2.0-rc2-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.2.0-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.2.1-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.2.4-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.2.5-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.2.6-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.2.7-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.2.8-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.2.9-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.2.10-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.2.11-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
2.2.12-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.0-alpha1-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.0-beta1-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.0-beta2-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.0-rc1-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.0-rc2-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.0-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.1-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.2-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.3-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.4-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.5-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.6-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.7-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.8-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.9-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.10-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.11-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.12-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.13-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.14-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.15-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.0.16-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.1.1-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.2.1-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.11.0-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.11.1-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
3.11.2-------------------------------------------------------------------
  common:The import org.... cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
    msg:The import org.apache.cassandra.config.ConfigurationException cannot be resolved
  common:The type  must implement the inherited abstract method .
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.setup()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.protectedResources()
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.legacyAuthenticate(Map<String,String>)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.newSaslNegotiator(InetAddress)
    msg:The type SimpleAuthenticator must implement the inherited abstract method IAuthenticator.requireAuthentication()
  common:The method (String) is undefined for the type 
    msg:The method hexToBytes(String) is undefined for the type FBUtilities
  common: cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:IAuthority cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
    msg:ConfigurationException cannot be resolved to a type
  common: cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
    msg:username cannot be resolved or is not a field
  common:Type mismatch: cannot convert from Set<Permission> to <Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
    msg:Type mismatch: cannot convert from Set<Permission> to EnumSet<Permission>
----------------------------------------------------------------------------------------------
stat----------------------------------------------------------------------------------------------
0,0,0,0,0,0,0,
0,0,0,0,0,0,0,
0,0,0,0,0,0,0,
0,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,0,0,0,0,0,
1,0,2,0,4,0,0,
1,0,2,0,4,0,0,
1,0,2,0,5,0,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,2,2,8,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
1,0,2,5,5,3,4,
----------------------------------------------------------------------------------------------
version----------------------------------------------------------------------------------------------
'1.0.0-beta1'
'1.0.0-rc1'
'1.0.0-rc2'
'1.0.0'
'1.0.1'
'1.0.2'
'1.0.3'
'1.0.4'
'1.0.5'
'1.0.6'
'1.0.7'
'1.0.8'
'1.0.9'
'1.0.10'
'1.0.11'
'1.0.12'
'1.1.0-beta1'
'1.1.0-beta2'
'1.1.0-rc1'
'1.1.0'
'1.1.1'
'1.1.2'
'1.1.3'
'1.1.4'
'1.1.5'
'1.1.6'
'1.1.7'
'1.1.8'
'1.1.9'
'1.1.10'
'1.1.11'
'1.1.12'
'1.2.0-beta1'
'1.2.0-beta2'
'1.2.0-beta3'
'1.2.0-rc1'
'1.2.0-rc2'
'1.2.0'
'1.2.1'
'1.2.2'
'1.2.3'
'1.2.4'
'1.2.5'
'1.2.6'
'1.2.7'
'1.2.8'
'1.2.9'
'1.2.10'
'1.2.11'
'1.2.12'
'1.2.13'
'1.2.14'
'1.2.15'
'1.2.16'
'1.2.17'
'1.2.18'
'1.2.19'
'2.0.0-beta1'
'2.0.0-beta2'
'2.0.0-rc1'
'2.0.0-rc2'
'2.0.0'
'2.0.1'
'2.0.2'
'2.0.3'
'2.0.4'
'2.0.5'
'2.0.6'
'2.0.7'
'2.0.8'
'2.0.9'
'2.0.10'
'2.0.11'
'2.0.12'
'2.0.13'
'2.0.14'
'2.0.15'
'2.0.16'
'2.0.17'
'2.1.0-beta1'
'2.1.0-beta2'
'2.1.0-rc1'
'2.1.0-rc2'
'2.1.0-rc3'
'2.1.0-rc4'
'2.1.0-rc5'
'2.1.0-rc6'
'2.1.0-rc7'
'2.1.0'
'2.1.1'
'2.1.2'
'2.1.3'
'2.1.4'
'2.1.5'
'2.1.6'
'2.1.7'
'2.1.8'
'2.1.9'
'2.1.12'
'2.1.13'
'2.1.14'
'2.1.15'
'2.1.16'
'2.1.17'
'2.1.18'
'2.1.19'
'2.1.20'
'2.2.0-beta1'
'2.2.0-rc1'
'2.2.0-rc2'
'2.2.0'
'2.2.1'
'2.2.4'
'2.2.5'
'2.2.6'
'2.2.7'
'2.2.8'
'2.2.9'
'2.2.10'
'2.2.11'
'2.2.12'
'3.0.0-alpha1'
'3.0.0-beta1'
'3.0.0-beta2'
'3.0.0-rc1'
'3.0.0-rc2'
'3.0.0'
'3.0.1'
'3.0.2'
'3.0.3'
'3.0.4'
'3.0.5'
'3.0.6'
'3.0.7'
'3.0.8'
'3.0.9'
'3.0.10'
'3.0.11'
'3.0.12'
'3.0.13'
'3.0.14'
'3.0.15'
'3.0.16'
'3.1.1'
'3.2.1'
'3.11.0'
'3.11.1'
'3.11.2'
----------------------------------------------------------------------------------------------
common text----------------------------------------------------------------------------------------------
The method (String) is undefined for the type 
authenticate(Map<String,String>)
The import org.... cannot be resolved
The type  must implement the inherited abstract method .
 cannot be resolved to a type
 cannot be resolved or is not a field
Type mismatch: cannot convert from Set<Permission> to <Permission>
----------------------------------------------------------------------------------------------

